Discovery of the Binarity of Gliese 229B, and Constraints on the System's Properties

We present two epochs of radial velocities of the first imaged T dwarf Gliese 229B obtained with Keck/NIRSPEC. The two radial velocities are discrepant with one another, and with the radial velocity of the host star, at $\approx$$11\sigma$ significance. This points to the existence of a previously postulated, but as-yet undetected, massive companion to Gl 229B; we denote the two components as Gl 229Ba and Gl 229Bb. We compute the joint likelihood of the radial velocities to constrain the period and mass of the secondary companion. Our radial velocities are consistent with an orbital period between a few days and $\approx$60 days, and a secondary mass of at least $\approx$15\,$M_{\rm Jup}$ and up to nearly half the total system mass of Gl 229B. With a significant fraction of the system mass in a faint companion, the strong tension between Gl 229B's dynamical mass and the predictions of evolutionary models is resolved.

==> referee_response.txt <==
Dear Editor,

We thank the referee for their prompt and thorough review.  We have edited the manuscript in response to their suggestions.  Notably, we now use the same data reduction process for both of our data sets. This results in a slightly different radial velocity for the March data set. The numbers have been fixed and the results propagated to figure 3 and 4. We append the referee report below, adding our responses below each of the referee's points.

Sincerely,

Sam Whitebook, on behalf of the authors


1) Why the result presented here is major, is that it is valuable beyond the context of this particular system and helps to solve a larger, underlying question regarding tensions between dynamical and model masses for spectral type > T6 dwarfs. This is alluded to in the text, but could be highlighted more. In particular, ~half of the admittedly small cohort of >T6 dwarf dynamical masses have surprisingly high dynamical masses (specifically, WISE J0720-0846B, Dupuy et al. 2019, Eps Indi Bb, Dieterich et al. 2018, HD 4113C, Cheetham et al. 2018, and the subject of this paper, GJ 229B). Some of these discrepancies have been resolved by careful and longer-term orbital monitoring, e.g. Chen et al. 2022 (https://ui.adsabs.harvard.edu/abs/2022AJ....163..288C/abstract), but undetected binarity remains the leading explanation for these discrepancies as a whole, thus, this paper is a breakthrough result, in terms of actually detecting such a binary, and the text could highlight this more. Currently, most of these points interspersed throughout the paper, but it would be great to have a dedicated paragraph on this (in the context of >T6 dwarfs in general) in the discussion / conclusions section. In particular, isolated T dwarfs are rarely hosts to lower mass companions themselves (<10% binarity fraction, e.g. Fontanive et al. 2018) -- if binarity explains the discrepancies between dynamical and model masses for >T6 companions , does that imply a higher fraction of lower mass companions to T dwarfs that are themselves companions to earlier spectral type brown dwarfs or very low mass stars, relative to field brown dwarfs?

Response: we have added the suggested paragraph to the conclusions.  We also added a sentence that if more brown dwarf companions to main sequence stars are discovered to host companions of their own, it may point to a higher multiplicity rate than in the field.  Such an analysis is beyond the scope of this paper.

2) Given the overlap of speckle traces from Gl 229A onto the spectrum of Gl 229B, the text could be clearer on the reliability of the RV from non-AO epoch, especially as only one order was usable. In particular, it would be great if you could show the spectrum from order 58 from the non-AO data in Figure 1, preferably overplotted with the NGS AO spectrum of the same order. How much more precise of an RV measurement do you get if you are able to combine multiple orders relative to a measurement from a single order? What was the S/N ratio in the retained order 58 in the non-AO data? Was it comparable to the S/N ratio > 10 for the 3 orders retained in the NGS AO observation? A lot of the discussion of the spectral data reduction is quite compressed, which is necessary given the length of a letter, but does risk making the paper hard to understand for non-spectroscopy experts. Thus, if there are other papers by your group or others that employ a similar dataflow for analysing this kind of dataset, it would be great to provide those references to fill in some of the details that the short format of a letter makes it hard to capture.

Response:
We consolidated our data reduction to a single custom pipeline instead of using NSDRP for March. This changes the answer a bit due to a much improved rectification relative to the one we achieved with the NSDRP, but increases precision overall, and allows us to retrieve more usable data. The paragraphs concerning the custom pipeline have been consolidated and moved to lines 103-130. We cleaned up the paragraphs concerning the steps that were unique to each epoch to clarify the differences in deriving wavelength solutions. By using our same pipeline for both epochs, we are able to recover a second usable order from the March data, order 59, the results of which are propagated through. Both orders 58 and 59 in this data set have SNRs greater than 10, which the text now reflects (lines 133-134).

Figure 1 now shows order 59 from March as well, and both epochs of order 59 observations are shifted to the rest frame of the Sun, rather than to the rest frame of the Gl 229 system.

The precision of the March data is now higher, and Figure 3 has a bootstrap distribution from the two orders we used.

Additionally, we report an RV for Gliese 229A in March (lines 210 - 219) which is consistent with the RV found for the star in November, and consistent with the accepted RV reported by the literature. Figure 3's caption has also been updated to better convey this information.

Unfortunately our pipeline was developed from scratch for this project, so there is no other literature to point to for additional information on its operation.

3) You note in line 318: "We find that the unseen companion, which we designate Gl 229 Bb, is at least ≈15 MJup, and could be nearly as massive as Gl 229 Ba." Given the 1-3 Gyr age for the system from Brandt et al. 2020, what range of spectral types are necessary for both components in the case that Gl 229Bb is closer to the 15 MJup side of this range, vs. the case where the two components have more equal mass and presumably both have T6/T7 spectral types? Are there any cases where Gl 229Bb would have a sufficiently late spectral type that that discrepancy can be inferred from the T7pec spectral type? You note in line 42: "it was later reclassified to a T7pec due to CH4 features inconsistent with any standard T dwarf model 42
(Burgasser et al. 2006)" -- do these features point to a later spectral type and hence lower mass for Gl 229Bb?

Response:
We added a paragraph to the end of Section 4.  At an age <3 Gyr and a mass >15 Jupiters, the companion should have a temperature of at least about 450K, or a spectral type no later than early Y.  We also attempted to fit the sum of two brown dwarf model spectra assuming the same radius and different temperatures, but were unable to get a consistently better fit across spectral orders than with a single model.  Unfortunately, we do not find direct spectral evidence of Gl 229 Bb.


Minor comments:

line 81: first use of abbreviation RV is not defined (although the term "radial velocity" is used in the abstract).

Response: we define RV on line 53.

Figure 1 caption: overlayed --> overlaid

Response: fixed, thank you.

line 163 and Figure 2: "we predict an RV of 0 {plus minus} 300ms−1 for Gl 229B relative to Gl 229A in 164
both March and November of 2022 (Figure 2)." There are clearly permitted orbits outside of the +-300 ms-1 range. If you consider all permissable orbits, how much does that affect the significance of your results? It looks like it wouldn't have much of an effect, but it would be good to quantify this.

Response: Line 167 now clarifies that the distribution of possible orbits for Gliese 229B were it singular is nearly Gaussian (we assumed it to be Gaussian when adding it in quadrature with the star's RV uncertainty), and the RV acceleration for a singular system is well known to be very low (lines 170-171), inconsistent with our measured >10 km/s change by at least three orders of magnitude.

line 197: What is bootstrap resampling? A lot of readers may not know what this is, so please include a bit more description or a reference here.

Response:
We added a sentence clarifying the basic principle of bootstrapping (lines 200-201), as well as a citation to Efron 1979 explaining its operation in more detail.
